Optimizing Regular Expressions via Rewrite-Guided Synthesis

Regular expressions are pervasive in modern systems. Many real-world regular expressions are inefficient, sometimes to the extent that they are vulnerable to complexity-based attacks, and while much research has focused on detecting inefficient regular expressions or accelerating regular expression matching at the hardware level, we investigate automatically transforming regular expressions to remove inefficiencies. We reduce this problem to general expression optimization, an important task necessary in a variety of domains even beyond compilers, e.g., digital logic design, etc. Syntax-guided synthesis (SyGuS) with a cost function can be used for this purpose, but ordered enumeration through a large space of candidate expressions can be prohibitively expensive. Equality saturation is an alternative approach which allows efficient construction and maintenance of expression equivalence classes generated by rewrite rules, but the procedure may not reach saturation, meaning global minimality cannot be confirmed. We present a new approach called rewrite-guided synthesis (ReGiS), in which a unique interplay between SyGuS and equality saturation-based rewriting helps to overcome these problems, resulting in an efficient, scalable framework for expression optimization.

==> figures/superlinear.csv <==
# re> "^((a)*)*$"
# data> b
# data> ab
# data> aab
len	astarstar	a
1	6	4
2	12	6
3	24	8
4	48	10
5	96	12
6	192	14
7	384	16
8	768	18
9	1536	20
10	3072	22
11	6144	24
12	12288	26
13	24576	28
14	49152	30
15	98304	32
16	196608	34
17	393216	36
18	786432	38
19	1572864	40
20	3145728	42

